OpenMetBuoy-V2021: an easy-to-build, affordable, customizable, open source instrument for oceanographic measurements of drift and waves in sea ice and the open ocean

There is a wide consensus within the polar science, meteorology, and oceanography communities that more in-situ observations of the ocean, atmosphere, and sea ice, are required to further improve operational forecasting model skills. Traditionally, the volume of such measurements has been limited by the high cost of commercially available instruments. An increasingly attractive solution to this cost issue is to use instruments produced in-house from open source hardware, firmware, and post processing building blocks. In the present work, we release the next iteration of the open source drifter and waves monitoring instruments. The new design is both significantly less expensive, much easier to build and assemble for people without specific microelectronics and programming competence, more easily extendable and customizable, and two orders of magnitude more power efficient. Improving performance and reducing noise levels and costs compared with our previous generation of instruments is possible in large part thanks to progress from the electronics component industry. As a result, we believe that this will allow scientists in geosciences to increase by an order of magnitude the amount of in-situ data they can collect under a constant instrumentation budget. In the following, we offer 1) detailed overview of our hardware and software solution, 2) in-situ validation and benchmarking of our instrument, 3) full open source release of both hardware and software blueprints. We hope that this work, and the associated open source release, may be a milestone that will allow our scientific fields to transition towards open source, community driven instrumentation. We believe that this could have a considerable impact on many fields, by making in-situ instrumentation at least an order of magnitude less expensive and more customizable than it has been for the last 50 years.

==> figs/tak/SpotPSD.json <==
{"datetime": [1631694085, 1631780485], "lon": [118.99392, 118.86777], "lat": [81.85387, 81.64817], "PSD": [[0.00900096, 0.010503168, 0.0097536, 0.008251392, 0.006752256, 0.007501824, 0.00450048, 0.003750912, 0.007501824, 0.021006336, 0.096774144, 0.45986304, 1.204795392, 2.283558912, 2.66390016, 1.713417216, 1.372084224, 1.105769472, 0.836453376, 0.793694208, 0.556637184, 0.426104832, 0.37059072, 0.321079296, 0.252060672, 0.268566528, 0.22055424, 0.188295168, 0.172541952, 0.145536, 0.111777792, 0.093023232, 0.096774144, 0.055514112, 0.049511424, 0.02775552, 0.02325504, 0.020253696, 0.006002688], [0.18604544, 0.185545728, 0.115027968, 0.15153664, 0.08452096, 0.055263232, 0.042510336, 0.019254272, 0.02025472, 0.018254848, 0.017754112, 0.018254848, 0.03600896, 0.107026432, 0.28907008, 0.482367488, 0.587393024, 0.618400768, 0.534380544, 0.489619456, 0.465363968, 0.444358656, 0.299573248, 0.242558976, 0.229556224, 0.181794816, 0.161789952, 0.12203008, 0.121780224, 0.117528576, 0.104275968, 0.089772032, 0.064516096, 0.060264448, 0.037259264, 0.024506368, 0.01875456, 0.0140032, 0.00475136]], "freq": [0.0293, 0.03906, 0.04883, 0.05859, 0.06836, 0.07813, 0.08789, 0.09766, 0.10742, 0.11719, 0.12695, 0.13672, 0.14648, 0.15625, 0.16602, 0.17578, 0.18555, 0.19531, 0.20508, 0.21484, 0.22461, 0.23438, 0.24414, 0.25391, 0.26367, 0.27344, 0.2832, 0.29297, 0.30273, 0.3125, 0.32227, 0.33203, 0.35156, 0.38086, 0.41016, 0.43945, 0.46875, 0.49805, 0.6543]}

==> figs/tak/ZeniPSD.json <==
{"datetime": [1631694138.0, 1631780539.0], "lon": [119.0206462, 118.9805432], "lat": [81.8496206, 81.6232713], "PSD": [[1.166252657983867, 0.8795975642532284, 0.39563361550402504, 0.3379714368821531, 0.177772199630855, 0.18056704805535628, 0.13278276991236132, 0.10475390199281018, 0.06764104561016888, 0.048366786633676724, 0.05761741925587306, 0.024582249000979453, 0.022797825082208654, 0.018926916791087618, 0.02197687883499281, 0.033840252289858444, 0.07890347711336931, 0.11314198972984874, 0.267510128541817, 0.5215735028557748, 0.9599224359316063, 1.8355628784892983, 1.8614377996134994, 2.3466647224418002, 3.5472554588690435, 2.6972402071909354, 2.271514104770406, 1.580691303311516, 1.095138479878709, 1.3531176543578665, 1.280108212678311, 1.44283834448817, 1.0070226704787968, 0.7323111857304221, 0.493752251563682, 0.4950762468701023, 0.6625361454873284, 0.84133433603991, 0.6983720266767364, 0.6061204105404463, 0.35388806189333166, 0.44760789220925284, 0.5838228770269164, 0.29408310401081356, 0.26816723619348654, 0.23236410153049114, 0.15552601643744401, 0.22782483016359406, 0.4403447679755143, 0.4095139926408246, 0.29096141319190516, 0.25795635433149017, 0.21370691052630475, 0.2850106427499028, 0.14868521802420948], [0.9615316150361589, 0.6620916298838982, 0.7551178874100645, 0.41568689638281975, 0.27118178075526994, 0.13332572132503673, 0.12954972492487182, 0.1334321049870124, 0.07852462044661383, 0.05771569718967043, 0.03642599476153893, 0.03240188990587473, 0.02183956410744353, 0.01626489799859249, 0.020534716698396936, 0.015249383427087138, 0.014231222354032777, 0.01845238931550476, 0.020685681976086542, 0.03282332925913633, 0.03329366389460559, 0.04858114684682693, 0.127693104854957, 0.18066945286857528, 0.3489859190890068, 0.5844475321812258, 0.9297056192050017, 0.8957461328657162, 0.8470234813649536, 0.8187760812640985, 0.8850127032434283, 0.9952357599854145, 0.9047069764642423, 0.7448535894622307, 0.6114418966392358, 0.6287149659763308, 0.6110238289989779, 0.5551767122595808, 0.6651301875820332, 0.5598029829684396, 0.2841363835010016, 0.3996135232081142, 0.6001293743715344, 0.31106798710438655, 0.33026569335105344, 0.261906003258306, 0.14524884543456507, 0.2179309010968933, 0.23953819362193296, 0.26260156616605607, 0.1763735364561318, 0.15079915711213965, 0.11508092682398781, 0.14036180967653755, 0.11627942211599289]], "freq": [0.0439453125, 0.048828125, 0.0537109375, 0.05859375, 0.0634765625, 0.068359375, 0.0732421875, 0.078125, 0.0830078125, 0.087890625, 0.0927734375, 0.09765625, 0.1025390625, 0.107421875, 0.1123046875, 0.1171875, 0.1220703125, 0.126953125, 0.1318359375, 0.13671875, 0.1416015625, 0.146484375, 0.1513671875, 0.15625, 0.1611328125, 0.166015625, 0.1708984375, 0.17578125, 0.1806640625, 0.185546875, 0.1904296875, 0.1953125, 0.2001953125, 0.205078125, 0.2099609375, 0.21484375, 0.2197265625, 0.224609375, 0.2294921875, 0.234375, 0.2392578125, 0.244140625, 0.2490234375, 0.25390625, 0.2587890625, 0.263671875, 0.2685546875, 0.2734375, 0.2783203125, 0.283203125, 0.2880859375, 0.29296875, 0.2978515625, 0.302734375, 0.3076171875]}

==> figs/tak/waveTankSpectra.csv <==
freq,rest_001,rest_002,16s_p02_001,16s_p02_002,16s_p02_003,16s_p02_004,16s_p01_001,16s_p01_002,16s_p005_001,16s_p005_002,14s_p02_001,14s_p01_001,12s_p02_001,12s_p02_002,12s_p01_001,12s_p01_002
0.04394531,0.00000169,0.00000266,0.00001887,0.00001201,0.00000541,0.00001256,0.00000374,0.00000052,0.00000182,0.00000573,0.00000482,0.00000602,0.00000107,0.00000456,0.00001032,0.00000517
0.04882812,0.00000065,0.00000289,0.00003388,0.00000688,0.00000521,0.00001361,0.00000227,0.00000051,0.0000011,0.00000634,0.00000477,0.00000599,0.00000104,0.0000052,0.00000503,0.00000118
0.05371094,0.00000042,0.0000044,0.00006268,0.00000257,0.00000414,0.00000422,0.00000228,0.0000009,0.00000303,0.00000439,0.0000035,0.0000191,0.00000443,0.00000607,0.00000242,0.00000269
0.05859375,0.00000111,0.00000143,0.00023611,0.00025481,0.00024942,0.00023413,0.000069,0.00005531,0.00002287,0.00002645,0.00000416,0.00001249,0.00000126,0.00001028,0.00000264,0.0000033
0.06347656,0.00000181,0.0000016,0.00070073,0.00071593,0.00073784,0.00068344,0.0001647,0.0001844,0.00004993,0.00006122,0.00001127,0.0000077,0.00000072,0.00000631,0.00000275,0.00000185
0.06835938,0.00000145,0.00000138,0.00015874,0.00013,0.00013507,0.00012532,0.00002411,0.00002979,0.00000734,0.00001908,0.00056201,0.00016552,0.00000286,0.00000499,0.0000025,0.00000054
0.07324219,0.00000109,0.0000016,0.00002087,0.00000551,0.0000024,0.00000413,0.0000012,0.00000145,0.00000245,0.00000201,0.0009427,0.00027132,0.00000066,0.00000237,0.00000301,0.00000092
0.078125,0.00000109,0.00000323,0.00001479,0.00000848,0.00000716,0.00000628,0.00000098,0.00000161,0.00000136,0.00000333,0.00009099,0.00002599,0.0003132,0.00035311,0.00009148,0.00006547
0.08300781,0.00000137,0.00000325,0.00000328,0.0000052,0.00000468,0.00000547,0.00000162,0.00000186,0.00000132,0.0000049,0.00000336,0.00000398,0.00204169,0.00200157,0.0004861,0.00044187
0.08789062,0.0000009,0.00000245,0.0000045,0.00000327,0.00000115,0.00000346,0.00000095,0.00000226,0.00000152,0.0000033,0.00000631,0.00000406,0.00084369,0.00078766,0.00019607,0.00017823
0.09277344,0.00000076,0.00000248,0.00001101,0.00000405,0.00000128,0.00000222,0.00000169,0.00000056,0.00000154,0.00000125,0.00000167,0.00000169,0.00000578,0.00000366,0.0000021,0.00000135
0.09765625,0.00000081,0.00000086,0.00000403,0.00000194,0.00000107,0.00000163,0.00000154,0.00000086,0.0000029,0.00000081,0.00000232,0.00000187,0.00000151,0.00000311,0.00000127,0.00000045
0.10253906,0.00000057,0.00000054,0.0000059,0.00000151,0.00000195,0.00000249,0.00000104,0.00000161,0.00000361,0.00000023,0.00000448,0.0000046,0.00000132,0.00000194,0.00000114,0.00000098
0.10742188,0.00000038,0.00000048,0.00000967,0.00000191,0.0000004,0.00000302,0.00000141,0.00000163,0.00000257,0.00000062,0.00000381,0.00000298,0.00000148,0.00000135,0.00000095,0.00000012
0.11230469,0.00000035,0.0000004,0.00000389,0.00000495,0.00000099,0.00000268,0.00000148,0.00000102,0.00000155,0.00000115,0.00000216,0.00000075,0.00000116,0.00000148,0.0000023,0.00000052
0.1171875,0.00000051,0.00000029,0.00000099,0.0000054,0.00000104,0.00000086,0.00000042,0.00000032,0.00000133,0.00000177,0.00000421,0.00000226,0.00000104,0.00000071,0.00000259,0.00000071
0.12207031,0.00000108,0.00000078,0.00000026,0.00000397,0.00000125,0.00000094,0.00000046,0.00000057,0.00000152,0.00000219,0.00000339,0.0000028,0.00000201,0.00000172,0.00000254,0.00000075
0.12695312,0.00000093,0.00000082,0.00000387,0.00000347,0.00000134,0.00000047,0.00000101,0.0000012,0.00000065,0.00000178,0.00000177,0.0000026,0.00000141,0.00000265,0.00000125,0.00000052
0.13183594,0.00000162,0.00000013,0.00001087,0.00000444,0.00000233,0.00000057,0.0000007,0.00000049,0.00000085,0.00000156,0.00000225,0.00000234,0.00000044,0.00000212,0.0000009,0.00000057
0.13671875,0.00000134,0.00000077,0.00001546,0.00000528,0.00000262,0.00000062,0.0000006,0.0000012,0.00000232,0.0000017,0.00000193,0.00000103,0.00000075,0.00000126,0.00000299,0.00000044
0.14160156,0.00000051,0.00000045,0.00001106,0.00000153,0.0000021,0.00000158,0.00000112,0.0000018,0.000001,0.00000147,0.00000065,0.00000163,0.00000236,0.00000151,0.0000014,0.00000065
0.14648438,0.00000036,0.00000011,0.00000464,0.00000234,0.00000058,0.00000216,0.00000083,0.00000024,0.00000098,0.00000069,0.00000104,0.0000026,0.00000176,0.00000031,0.00000116,0.00000047
0.15136719,0.00000016,0.00000017,0.00000327,0.00000279,0.00000138,0.00000093,0.00000046,0.00000053,0.00000171,0.00000084,0.00000251,0.00000097,0.0000006,0.00000043,0.00000216,0.00000026
0.15625,0.00000014,0.00000078,0.00000258,0.00000269,0.00000106,0.00000142,0.0000006,0.00000052,0.00000115,0.00000025,0.00000183,0.00000103,0.00000129,0.0000008,0.00000055,0.0000001
0.16113281,0.00000036,0.00000088,0.00000179,0.00000253,0.0000005,0.00000267,0.00000015,0.00000057,0.00000169,0.00000038,0.00000102,0.00000121,0.00000091,0.00000194,0.00000144,0.00000048
0.16601562,0.00000105,0.00000074,0.0000081,0.00000086,0.00000109,0.00000225,0.00000031,0.00000053,0.00000184,0.00000104,0.00000119,0.00000106,0.00000016,0.00000185,0.00000123,0.00000071
0.17089844,0.00000059,0.00000041,0.00001318,0.00000177,0.000001,0.00000142,0.00000088,0.00000066,0.00000133,0.0000009,0.00000071,0.00000098,0.00000141,0.0000012,0.0000003,0.0000006
0.17578125,0.00000065,0.00000024,0.00001035,0.00000134,0.00000022,0.00000154,0.00000085,0.00000112,0.00000074,0.00000132,0.00000064,0.00000063,0.00000123,0.0000016,0.0000005,0.00000043
0.18066406,0.00000036,0.00000046,0.00000332,0.00000113,0.0000005,0.00000119,0.00000022,0.00000146,0.00000087,0.00000151,0.00000065,0.00000025,0.0000006,0.00000123,0.00000084,0.00000065
0.18554688,0.00000061,0.00000045,0.0000048,0.0000009,0.0000004,0.00000075,0.00000081,0.00000046,0.00000173,0.00000077,0.00000038,0.00000008,0.00000044,0.00000089,0.00000025,0.00000116
0.19042969,0.0000009,0.00000024,0.00000452,0.00000099,0.0000004,0.00000056,0.00000119,0.00000037,0.00000175,0.00000042,0.00000068,0.0000002,0.00000044,0.00000071,0.00000071,0.00000112
0.1953125,0.00000046,0.00000022,0.00000197,0.00000073,0.00000042,0.00000028,0.00000107,0.00000074,0.00000085,0.00000031,0.00000122,0.00000023,0.0000005,0.00000148,0.00000077,0.00000082
0.20019531,0.00000064,0.00000019,0.00000752,0.00000106,0.00000053,0.00000077,0.00000068,0.00000109,0.00000117,0.00000054,0.00000107,0.00000028,0.00000116,0.00000216,0.00000054,0.00000052
0.20507812,0.00000127,0.00000012,0.00000884,0.00000259,0.00000047,0.00000214,0.00000037,0.00000102,0.00000233,0.00000042,0.00000026,0.00000076,0.00000057,0.00000169,0.00000014,0.00000022
0.20996094,0.0000006,0.00000016,0.0000066,0.00000245,0.00000103,0.00000273,0.00000013,0.0000005,0.0000019,0.00000141,0.00000017,0.00000068,0.00000025,0.00000135,0.00000019,0.00000071
0.21484375,0.00000096,0.0000006,0.0000023,0.00000107,0.00000107,0.0000014,0.00000025,0.00000021,0.00000089,0.00000103,0.00000046,0.00000048,0.0000005,0.00000089,0.00000049,0.00000036
0.21972656,0.00000096,0.0000011,0.0000058,0.00000077,0.000001,0.00000062,0.00000069,0.00000039,0.00000043,0.00000047,0.00000058,0.00000051,0.00000038,0.00000095,0.00000053,0.00000056
0.22460938,0.00000122,0.00000025,0.00000384,0.0000005,0.00000101,0.00000024,0.00000069,0.00000064,0.0000004,0.00000039,0.00000065,0.00000127,0.00000022,0.00000052,0.00000162,0.00000069
0.22949219,0.00000091,0.00000035,0.00000038,0.00000072,0.00000098,0.00000016,0.00000046,0.00000061,0.0000005,0.00000018,0.00000028,0.0000008,0.00000038,0.00000095,0.00000334,0.00000046
0.234375,0.00000049,0.00000062,0.00000198,0.0000013,0.00000069,0.00000037,0.00000026,0.00000049,0.00000132,0.0000005,0.00000009,0.00000038,0.00000035,0.00000059,0.00000146,0.00000039
0.23925781,0.00000042,0.00000079,0.00000354,0.00000128,0.00000056,0.00000047,0.00000008,0.00000075,0.00000066,0.00000064,0.00000035,0.00000044,0.00000057,0.0000004,0.00000064,0.00000078
0.24414062,0.0000002,0.00000075,0.00000351,0.0000013,0.00000069,0.00000056,0.00000032,0.00000053,0.00000035,0.00000018,0.00000057,0.00000013,0.00000072,0.00000022,0.00000104,0.00000107
0.24902344,0.00000064,0.00000053,0.00000224,0.00000048,0.00000056,0.00000064,0.00000041,0.00000138,0.00000034,0.00000011,0.00000062,0.0000003,0.00000154,0.00000052,0.00000068,0.00000078
0.25390625,0.00000063,0.0000011,0.00000146,0.00000089,0.0000003,0.00000035,0.00000079,0.00000068,0.00000082,0.00000048,0.00000133,0.00000039,0.00000116,0.00000114,0.00000062,0.00000062
0.25878906,0.00000064,0.00000063,0.00000064,0.00000182,0.00000081,0.0000009,0.00000086,0.00000037,0.00000092,0.00000058,0.00000097,0.00000032,0.00000028,0.00000117,0.0000017,0.00000026
0.26367188,0.00000035,0.00000029,0.00000034,0.00000319,0.00000018,0.00000074,0.00000062,0.00000062,0.00000031,0.00000057,0.00000017,0.00000015,0.00000066,0.00000055,0.00000129,0.00000056
0.26855469,0.00000021,0.00000076,0.00000056,0.00000297,0.00000016,0.00000053,0.00000044,0.00000148,0.00000036,0.00000081,0.00000052,0.00000056,0.00000031,0.00000022,0.00000076,0.00000034
0.2734375,0.00000046,0.0000011,0.00000399,0.00000126,0.00000022,0.00000058,0.00000031,0.00000077,0.00000045,0.00000102,0.00000099,0.00000077,0.00000019,0.00000037,0.00000018,0.00000037
0.27832031,0.00000052,0.00000085,0.00000685,0.00000057,0.00000132,0.00000076,0.00000008,0.00000036,0.0000002,0.00000132,0.00000075,0.00000082,0.00000028,0.0000004,0.00000076,0.00000035
0.28320312,0.00000042,0.00000074,0.00000224,0.00000109,0.00000154,0.00000088,0.00000036,0.00000029,0.00000037,0.00000134,0.00000071,0.00000037,0.0000005,0.00000108,0.00000081,0.00000018
0.28808594,0.00000038,0.00000055,0.0000019,0.00000097,0.00000049,0.00000071,0.00000042,0.00000046,0.00000072,0.00000124,0.0000002,0.00000033,0.00000057,0.00000043,0.00000053,0.00000064
0.29296875,0.00000054,0.00000102,0.00000189,0.00000153,0.00000037,0.00000071,0.00000051,0.00000075,0.0000006,0.00000088,0.00000032,0.00000055,0.00000053,0.00000046,0.00000021,0.00000099
0.29785156,0.00000056,0.00000047,0.0000029,0.00000189,0.00000119,0.0000006,0.00000058,0.0000014,0.00000065,0.00000038,0.00000033,0.00000075,0.00000019,0.00000052,0.00000059,0.0000006
0.30273438,0.00000036,0.00000048,0.00000118,0.00000127,0.00000035,0.00000049,0.00000053,0.00000081,0.00000074,0.0000004,0.00000081,0.00000079,0.0000006,0.00000049,0.00000101,0.0000004
0.30761719,0.00000052,0.00000017,0.00000237,0.00000108,0.00000062,0.00000044,0.00000056,0.00000043,0.00000063,0.00000095,0.00000048,0.00000086,0.00000126,0.00000062,0.00000055,0.00000042

